Steady Flow of Natural Gas in Pipeline Networks via Solution of a Nonlinear Differential-Algebraic System of Equations

In the consideration of steady-state flow of gas in pipeline networks, the exclusion of gravity and nonlinear inertial effects (convective acceleration) leads to a fortuitous simplification in the governing equations to yield a system of nonlinear algebraic equations. Consequently, there are no studies that quantify the effect of gravity and inertial effects on the flow of gas in pipeline networks or delineate regimes of flow conditions wherein the effects are significant or negligible. In addressing this need, we consider the steady-state flow equations in pipeline networks without neglecting the gravitational and inertial terms and in place of a system of algebraic equations (one for each pipe), this approach results in a nonlinear system of first-order ordinary differential equations (ODEs) which are coupled through algebraic equations that appear in the form of boundary conditions on the pressure and balance of mass flows at either end. One of our main contributions in this article is to demonstrate how the Newton-Raphson algorithm can still be used to solve the coupled nonlinear differential-algebraic system by utilizing the appropriate forward sensitivity ODEs to evaluate the Jacobian terms arising in the iterative scheme. We also propose a variable transformation that alleviates the poor scaling of the ODE, and we introduce a two-point collocation scheme as a coarse approximation of the system from which to find initial guesses for the Newton iterations. Simulation studies were conducted for a single pipe as well as a large-scale pipeline network with real data. From these studies, we concluded that while the effect of gravity is important, the inertial effect was negligible in all cases. The proposed methodology is applicable to a wide class of pipeline and thermal-fluid networks beyond natural gas, including liquid pipelines and hydrogen transport.

==> data/ideal-inertia-false.csv <==
 # angle p2 rho2 rho1
-4 2.7991591498096944e6 20.51894036074249 61.575312372629845
-3 3.678124037714735e6 26.962099591376592 61.575312372629845
-2 4.641036334209466e6 34.02062642996105 61.575312372629845
-1 5.721691965606437e6 41.942258343117004 61.575312372629845
0 6.949311618363777e6 50.94119448517802 61.575312372629845
1 8.353401734579939e6 61.233728712003305 61.575312372629845
2 9.975171907355482e6 73.12194359120187 61.575312372629845
3 1.1854517048735635e7 86.8982845598289 61.575312372629845
4 1.4031291812973466e7 102.8549019494482 61.575312372629845


==> data/ideal-inertia-true.csv <==
 # angle p2 rho2 rho1
-4 2.7970109475487927e6 20.50319319106932 61.575312372629845
-3 3.6767820787328673e6 26.952262502864713 61.575312372629845
-2 4.640185971618398e6 34.01439293684498 61.575312372629845
-1 5.72118575988299e6 41.93854765555199 61.575312372629845
0 6.949075443642636e6 50.939463231341264 61.575312372629845
1 8.353395047748369e6 61.23367969489107 61.575312372629845
2 9.975374821928231e6 73.12343103503544 61.575312372629845
3 1.1854921180392172e7 86.90124700423259 61.575312372629845
4 1.403189924916574e7 102.85935469626793 61.575312372629845

==> data/simple_cnga-inertia-false.csv <==
 # angle p2 rho2 rho1
-4 2.517547159391299e6 19.88930727161969 77.1145612751336
-3 3.469693021119332e6 28.13039990800922 77.1145612751336
-2 4.529294321612998e6 37.765400939694935 77.1145612751336
-1 5.764523487805298e6 49.614217238444375 77.1145612751336
0 7.248477726700906e6 64.72695969947364 77.1145612751336
1 9.071182091787837e6 84.60106821984363 77.1145612751336
2 1.1373272398858953e7 111.76849898124921 77.1145612751336
3 1.4353570154253518e7 150.36531845828026 77.1145612751336
4 1.8326720234297454e7 207.8319374521258 77.1145612751336


==> data/simple_cnga-inertia-true.csv <==
 # angle p2 rho2 rho1
-4 2.5150830600570543e6 19.86849164751015 77.1145612751336
-3 3.468287094073795e6 28.117940348299673 77.1145612751336
-2 4.528453443329165e6 37.75756106812838 77.1145612751336
-1 5.764059407836065e6 49.609640903864694 77.1145612751336
0 7.248305987074237e6 64.72515523522509 77.1145612751336
1 9.07127002552124e6 84.60206189574426 77.1145612751336
2 1.1373622028232036e7 111.77280019747629 77.1145612751336
3 1.4354222184322877e7 150.37418562331527 77.1145612751336
4 1.832774766377609e7 207.84768643665916 77.1145612751336

